hIPPYlib: An Extensible Software Framework for Large-Scale Inverse Problems Governed by PDEs; Part I: Deterministic Inversion and Linearized Bayesian Inference

We present an extensible software framework, hIPPYlib, for solution of large-scale deterministic and Bayesian inverse problems governed by partial differential equations (PDEs) with infinite-dimensional parameter fields (which are high-dimensional after discretization). hIPPYlib overcomes the prohibitive nature of Bayesian inversion for this class of problems by implementing state-of-the-art scalable algorithms for PDE-based inverse problems that exploit the structure of the underlying operators, notably the Hessian of the log-posterior. The key property of the algorithms implemented in hIPPYlib is that the solution of the deterministic and linearized Bayesian inverse problem is computed at a cost, measured in linearized forward PDE solves, that is independent of the parameter dimension. The mean of the posterior is approximated by the MAP point, which is found by minimizing the negative log-posterior. This deterministic nonlinear least-squares optimization problem is solved with an inexact matrix-free Newton-CG method. The posterior covariance is approximated by the inverse of the Hessian of the negative log posterior evaluated at the MAP point. This Gaussian approximation is exact when the parameter-to-observable map is linear; otherwise, its logarithm agrees to two derivatives with the log-posterior at the MAP point, and thus it can serve as a proposal for Hessian-based MCMC methods. The construction of the posterior covariance is made tractable by invoking a low-rank approximation of the Hessian of the log-likelihood. Scalable tools for sample generation are also implemented. hIPPYlib makes all of these advanced algorithms easily accessible to domain scientists and provides an environment that expedites the development of new algorithms. hIPPYlib is also a teaching tool to educate researchers and practitioners who are new to inverse problems and the Bayesian inference framework.

==> extraplots/ad_diff-new/eigenvalues.dat <==
nr eig 
 1  2.989440132e+06 
 2  9.643620533e+05 
 3  2.620145553e+05 
 4  2.338961404e+05 
 5  1.127420643e+05 
 6  6.060283906e+04 
 7  4.268085953e+04 
 8  3.411159051e+04 
 9  2.522476541e+04 
10  1.288715002e+04 
11  1.189765338e+04 
12  5.539241813e+03 
13  4.933911649e+03 
14  2.474695092e+03 
15  2.244689681e+03 
16  2.008415320e+03 
17  1.721968296e+03 
18  1.381192864e+03 
19  9.801074912e+02 
20  7.389734375e+02 
21  5.244763482e+02 
22  3.725501316e+02 
23  2.595804008e+02 
24  2.284796516e+02 
25  1.970074746e+02 
26  1.821055747e+02 
27  1.216827177e+02 
28  9.591513606e+01 
29  8.800145605e+01 
30  7.484570069e+01 
31  6.197786142e+01 
32  3.884398263e+01 
33  3.661899300e+01 
34  3.234928534e+01 
35  2.987844516e+01 
36  2.201482147e+01 
37  1.926121990e+01 
38  1.593511708e+01 
39  1.388120649e+01 
40  1.165522856e+01 
41  1.114409170e+01 
42  1.013772244e+01 
43  8.127380595e+00 
44  7.309964677e+00 
45  5.241831452e+00 
46  5.095951077e+00 
47  3.707832106e+00 
48  3.408783139e+00 
49  3.116256759e+00 
50  2.798405542e+00 
51  2.516875823e+00 
52  2.348836163e+00 
53  1.685759752e+00 
54  1.573701451e+00 
55  1.394837091e+00 
56  1.203538394e+00 
57  1.093542974e+00 
58  9.731435416e-01 
59  8.522689533e-01 
60  7.692089212e-01 
61  6.012359866e-01 
62  5.828376822e-01 
63  5.322642287e-01 
64  5.022516768e-01 
65  4.561306552e-01 
66  3.573281070e-01 
67  3.434086529e-01 
68  2.629187774e-01 
69  2.190231540e-01 
70  2.127068175e-01 
71  1.905215180e-01 
72  1.581782924e-01 
73  1.339331229e-01 
74  1.273984468e-01 
75  1.117593715e-01 
76  1.032779798e-01 
77  9.824396765e-02 
78  8.526201921e-02 
79  6.853647101e-02 
80  6.684628931e-02

==> extraplots/ad_diff-new/eigenvalues_2to4.dat <==
nr eig 
 1  2.102837929e+06 
 2  6.771446713e+05 
 3  1.486138986e+05 
 4  1.068913625e+05 
 5  5.010387984e+04 
 6  2.964282376e+04 
 7  1.519806272e+04 
 8  1.016964114e+04 
 9  6.746881786e+03 
10  5.187919431e+03 
11  3.107506723e+03 
12  1.869184438e+03 
13  1.069192312e+03 
14  5.784438750e+02 
15  5.239539683e+02 
16  5.123605237e+02 
17  3.213314370e+02 
18  2.809339443e+02 
19  1.641695725e+02 
20  1.082284246e+02 
21  6.615874917e+01 
22  4.629605246e+01 
23  3.644790014e+01 
24  2.870149838e+01 
25  2.593306598e+01 
26  1.628761207e+01 
27  1.437515305e+01 
28  8.806847188e+00 
29  6.969621465e+00 
30  4.892545787e+00 
31  3.837813648e+00 
32  3.453012173e+00 
33  2.721556514e+00 
34  2.699705343e+00 
35  2.227836125e+00 
36  1.559546676e+00 
37  1.027118591e+00 
38  9.094869185e-01 
39  8.487183952e-01 
40  6.430799629e-01 
41  4.400960922e-01 
42  3.906048342e-01 
43  3.005954016e-01 
44  2.880877629e-01 
45  1.948868187e-01 
46  1.830939234e-01 
47  1.512028719e-01 
48  1.338131451e-01 
49  1.029962800e-01 
50  8.781830351e-02 
51  5.896944217e-02 
52  5.067715211e-02 
53  4.521436162e-02 
54  4.078373220e-02 
55  3.640301354e-02 
56  2.863267584e-02 
57  2.821983886e-02 
58  1.949060464e-02 
59  1.493410840e-02 
60  1.452103071e-02 
61  1.283426512e-02 
62  9.906493712e-03 
63  8.185179123e-03 
64  7.038182086e-03 
65  6.308484466e-03 
66  4.078359670e-03 
67  3.775758231e-03 
68  3.614106874e-03 
69  2.782848677e-03 
70  2.707144519e-03 
71  2.255433093e-03 
72  1.899162513e-03 
73  1.708488627e-03 
74  1.601813162e-03 
75  1.319065420e-03 
76  1.037986624e-03 
77  9.588208687e-04 
78  7.195984302e-04 
79  6.376274218e-04 
80  5.729358846e-04 


==> extraplots/ad_diff-new/eigenvalues_3to4.dat <==
nr eig 
 1  1.126437310e+06 
 2  3.516288806e+05 
 3  7.100833256e+04 
 4  3.134814786e+04 
 5  2.176283144e+04 
 6  1.336543405e+04 
 7  4.362966724e+03 
 8  2.643071346e+03 
 9  1.890420421e+03 
10  8.922935017e+02 
11  5.399716711e+02 
12  4.543734592e+02 
13  2.324843013e+02 
14  1.299365725e+02 
15  7.419949476e+01 
16  5.111150746e+01 
17  4.411042611e+01 
18  2.417342735e+01 
19  1.953013590e+01 
20  9.631103270e+00 
21  3.454763896e+00 
22  3.190768690e+00 
23  2.628279102e+00 
24  2.044700433e+00 
25  1.526737985e+00 
26  1.316540674e+00 
27  7.271764805e-01 
28  4.915851917e-01 
29  4.280654122e-01 
30  2.895413733e-01 
31  2.661307101e-01 
32  1.540102511e-01 
33  1.300445124e-01 
34  7.521191257e-02 
35  5.876394188e-02 
36  5.294037010e-02 
37  4.622687578e-02 
38  3.475239146e-02 
39  3.083552788e-02 
40  1.652322820e-02 
41  1.544226584e-02 
42  1.229576315e-02 
43  8.726383539e-03 
44  5.913959714e-03 
45  4.706464946e-03 
46  3.206739011e-03 
47  2.653692943e-03 
48  2.200533531e-03 
49  1.592080998e-03 
50  1.275678897e-03 
51  1.097281816e-03 
52  1.012554235e-03 
53  7.244255890e-04 
54  6.201779878e-04 
55  4.079048414e-04 
56  3.613280524e-04 
57  3.160119178e-04 
58  2.480646346e-04 
59  1.561741351e-04 
60  1.523282809e-04 
61  1.219976069e-04 
62  1.077618506e-04 
63  6.004391264e-05 
64  4.957126857e-05 
65  3.731241630e-05 
66  3.373668814e-05 
67  2.733727758e-05 
68  2.377493175e-05 
69  2.025844903e-05 
70  1.719307090e-05 
71  1.440077244e-05 
72  1.286787023e-05 
73  1.006591162e-05 
74  8.317693790e-06 
75  7.471246676e-06 
76  4.922350963e-06 
77  4.506115274e-06 
78  3.577629981e-06 
79  2.655951903e-06 
80  2.481187454e-06

==> extraplots/ad_diff-new/eigevalues.dat <==
nr eig 
 1  2.989440132e+06 
 2  9.643620533e+05 
 3  2.620145553e+05 
 4  2.338961404e+05 
 5  1.127420643e+05 
 6  6.060283906e+04 
 7  4.268085953e+04 
 8  3.411159051e+04 
 9  2.522476541e+04 
10  1.288715002e+04 
11  1.189765338e+04 
12  5.539241813e+03 
13  4.933911649e+03 
14  2.474695092e+03 
15  2.244689681e+03 
16  2.008415320e+03 
17  1.721968296e+03 
18  1.381192864e+03 
19  9.801074912e+02 
20  7.389734375e+02 
21  5.244763482e+02 
22  3.725501316e+02 
23  2.595804008e+02 
24  2.284796516e+02 
25  1.970074746e+02 
26  1.821055747e+02 
27  1.216827177e+02 
28  9.591513606e+01 
29  8.800145605e+01 
30  7.484570069e+01 
31  6.197786142e+01 
32  3.884398263e+01 
33  3.661899300e+01 
34  3.234928534e+01 
35  2.987844516e+01 
36  2.201482147e+01 
37  1.926121990e+01 
38  1.593511708e+01 
39  1.388120649e+01 
40  1.165522856e+01 
41  1.114409170e+01 
42  1.013772244e+01 
43  8.127380595e+00 
44  7.309964677e+00 
45  5.241831452e+00 
46  5.095951077e+00 
47  3.707832106e+00 
48  3.408783139e+00 
49  3.116256759e+00 
50  2.798405542e+00 
51  2.516875823e+00 
52  2.348836163e+00 
53  1.685759752e+00 
54  1.573701451e+00 
55  1.394837091e+00 
56  1.203538394e+00 
57  1.093542974e+00 
58  9.731435416e-01 
59  8.522689533e-01 
60  7.692089212e-01 
61  6.012359866e-01 
62  5.828376822e-01 
63  5.322642287e-01 
64  5.022516768e-01 
65  4.561306552e-01 
66  3.573281070e-01 
67  3.434086529e-01 
68  2.629187774e-01 
69  2.190231540e-01 
70  2.127068175e-01 
71  1.905215180e-01 
72  1.581782924e-01 
73  1.339331229e-01 
74  1.273984468e-01 
75  1.117593715e-01 
76  1.032779798e-01 
77  9.824396765e-02 
78  8.526201921e-02 
79  6.853647101e-02 
80  6.684628931e-02 

==> extraplots/ad_diff-new/ones.dat <==
nr eig 
 1  1.000000000e+00 
 2  1.000000000e+00 
 3  1.000000000e+00 
 4  1.000000000e+00 
 5  1.000000000e+00 
 6  1.000000000e+00 
 7  1.000000000e+00 
 8  1.000000000e+00 
 9  1.000000000e+00 
10  1.000000000e+00 
11  1.000000000e+00 
12  1.000000000e+00 
13  1.000000000e+00 
14  1.000000000e+00 
15  1.000000000e+00 
16  1.000000000e+00 
17  1.000000000e+00 
18  1.000000000e+00 
19  1.000000000e+00 
20  1.000000000e+00 
21  1.000000000e+00 
22  1.000000000e+00 
23  1.000000000e+00 
24  1.000000000e+00 
25  1.000000000e+00 
26  1.000000000e+00 
27  1.000000000e+00 
28  1.000000000e+00 
29  1.000000000e+00 
30  1.000000000e+00 
31  1.000000000e+00 
32  1.000000000e+00 
33  1.000000000e+00 
34  1.000000000e+00 
35  1.000000000e+00 
36  1.000000000e+00 
37  1.000000000e+00 
38  1.000000000e+00 
39  1.000000000e+00 
40  1.000000000e+00 
41  1.000000000e+00 
42  1.000000000e+00 
43  1.000000000e+00 
44  1.000000000e+00 
45  1.000000000e+00 
46  1.000000000e+00 
47  1.000000000e+00 
48  1.000000000e+00 
49  1.000000000e+00 
50  1.000000000e+00 
51  1.000000000e+00 
52  1.000000000e+00 
53  1.000000000e+00 
54  1.000000000e+00 
55  1.000000000e+00 
56  1.000000000e+00 
57  1.000000000e+00 
58  1.000000000e+00 
59  1.000000000e+00 
60  1.000000000e+00 
61  1.000000000e+00 
62  1.000000000e+00 
63  1.000000000e+00 
64  1.000000000e+00 
65  1.000000000e+00 
66  1.000000000e+00 
67  1.000000000e+00 
68  1.000000000e+00 
69  1.000000000e+00 
70  1.000000000e+00 

==> extraplots/marginal_variance_estimation/relativeError_vs_number_of_Rsolvers_128by128.dat <==
nv err_rademacher err_gaussian err_ours
1.000000000000000000e+00 6.030960827062251894e+01 2.004329272402170682e+04 1.000000000000000000e+00
2.000000000000000000e+00 2.596316767373320644e+01 2.406703212538318439e+02 4.632409974113173012e-01
4.000000000000000000e+00 4.745277289342777749e+01 4.579753734742014615e+01 2.935008465515153708e-01
8.000000000000000000e+00 4.009309723944467407e+01 4.340046277661630825e+01 1.529918690439876217e-01
1.600000000000000000e+01 2.112713336011252352e+01 2.831836613616468412e+01 7.730613434044891763e-02
3.200000000000000000e+01 1.177472897350211056e+01 1.660042183197404597e+01 3.536975344750616090e-02
6.400000000000000000e+01 9.738595899067128414e+00 1.017571098575104394e+01 1.684028760459100466e-02
1.280000000000000000e+02 7.090119888149817307e+00 7.318631088578207766e+00 8.119800026299441725e-03
2.560000000000000000e+02 4.598728050658078992e+00 4.671895732674454571e+00 3.907402935625574336e-03
5.120000000000000000e+02 3.474132257539896962e+00 3.273195475465471738e+00 1.889906383717309020e-03
1.024000000000000000e+03 2.475884557653130091e+00 2.350369675560266547e+00 9.111100416517683206e-04
2.048000000000000000e+03 1.713677420861523526e+00 1.736186067224029461e+00 4.386096396567812253e-04
4.096000000000000000e+03 1.200798509024994631e+00 1.194232525556249369e+00 2.090265395808309310e-04
8.192000000000000000e+03 8.535013199687677687e-01 8.610600057120189055e-01 9.648423387810860458e-05


==> extraplots/marginal_variance_estimation/relativeError_vs_number_of_Rsolvers_64by64.dat <==
# nv err_rademacher err_gaussian err_ours
1.000000000000000000e+00 1.279469018170795280e+01 1.030387863971946672e+03 1.000000000000000000e+00
2.000000000000000000e+00 2.590747122067472219e+01 8.559229663742057426e+01 4.633746806203815627e-01
4.000000000000000000e+00 1.939976282406224684e+01 4.030641754441161595e+01 2.959424912236822691e-01
8.000000000000000000e+00 1.341749615826310738e+01 1.800562495907930938e+01 1.549332494496031831e-01
1.600000000000000000e+01 7.731154270818444196e+00 1.285243841112705354e+01 7.651573619616172661e-02
3.200000000000000000e+01 7.548762655930347343e+00 7.542400633182735348e+00 3.516968499380022928e-02
6.400000000000000000e+01 4.803738130467350764e+00 5.677024619524245530e+00 1.708985720674020478e-02
1.280000000000000000e+02 3.402614413106146429e+00 3.709907947398821015e+00 8.156961505398494655e-03
2.560000000000000000e+02 2.388648914580797200e+00 2.546106948711623019e+00 3.938441384410886793e-03
5.120000000000000000e+02 1.674873237852922747e+00 1.682483213219121421e+00 1.861404520665346871e-03
1.024000000000000000e+03 1.168200231358889729e+00 1.204571487365461380e+00 8.817087711881155731e-04
2.048000000000000000e+03 8.657631885617884659e-01 8.600178426677560495e-01 4.023173010433378450e-04


==> extraplots/marginal_variance_estimation/relativeError_vs_number_of_parameters.dat <==
ndofs err_32 err_64 err_128
1.089000000000000000e+03 1.713073254142305837e-02 8.118130546708594505e-03 3.807519205553463668e-03
4.225000000000000000e+03 1.735152968000694060e-02 8.251439935470504181e-03 3.896269924213776638e-03
1.664100000000000000e+04 1.699677235815840251e-02 8.029341637582940172e-03 3.921510972680058472e-03
6.604900000000000000e+04 1.708543177084032375e-02 7.989666022182869559e-03 3.904845399248704080e-03


==> extraplots/marginal_variance_estimation/relativeError_vs_number_of_params.txt <==
\documentclass{standalone}

\usepackage{tikz,pgfplots}
\definecolor{laurelgreen}{RGB}{169,186,157}
\definecolor{laurelgreen-solid}{RGB}{92, 112, 79}
\definecolor{blueyonder}{RGB}{80,114,167}
\definecolor{utorange}{rgb}{0.8,0.33,0.}
\definecolor{blues5}{RGB}{8, 81, 156}
\definecolor{red2}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{blue2}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}


\begin{document}

\begin{tikzpicture}
  \begin{axis}[compat=1.3,
      xmode=log,
      ymode=log,
      width=8cm,
      height=7cm,
      %xmin=1e2,
      xmax=1e5, 
      ymin=1e-3, ymax=1e-1,
      %height=7cm,width=13cm,
      %ytick = {3.807519205553463668e-03, 8.118130546708594505e-03, 1.713073254142305837e-02},
      %yticklabels = {},
      xlabel= $\#$ parameters, ylabel=relative error,
      %ylabel shift = 1 pt,
      %legend style={font=\small,nodes=right}, legend pos= north east
      legend style={font=\small,nodes=right, at={(0.96,0.94)}}
    ]
    \addplot [color=red,line width=2pt, mark=*] table [x=ndofs,y=err_32]{relativeError_vs_number_of_parameters.dat};
    \addlegendentry{$\bar{r} = 32$}
    \addplot [color=blue!60,line width=2pt, mark=square*] table [x=ndofs,y=err_64]{relativeError_vs_number_of_parameters.dat};
    \addlegendentry{$\bar{r} = 64$}
    \addplot [color=black!70,line width=2pt, mark=diamond*] table [x=ndofs,y=err_128]{relativeError_vs_number_of_parameters.dat};
    \addlegendentry{$\bar{r} = 128$}
  \end{axis};
\end{tikzpicture}


\end{document}


==> extraplots/marginal_variance_estimation/relativeError_vs_number_of_solves.txt <==
\documentclass{standalone}

\usepackage{tikz,pgfplots}
\definecolor{laurelgreen}{RGB}{169,186,157}
\definecolor{laurelgreen-solid}{RGB}{92, 112, 79}
\definecolor{blueyonder}{RGB}{80,114,167}
\definecolor{utorange}{rgb}{0.8,0.33,0.}
\definecolor{blues5}{RGB}{8, 81, 156}
\definecolor{red2}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{blue2}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}


\begin{document}

\begin{tikzpicture}
  \begin{axis}[compat=1.3,
      xmode=log,
      ymode=log,
      width=8cm,
      height=7cm,
      %xmin=0.1, xmax=2.0, ymin=-3400, ymax=-2700,
      %height=7cm,width=13cm,
      %xtick = {0.1,0.3, 0.5, 1, 2},
      %xticklabels={0.1,0.25,0.5, 1, 2},
      %ytick = {-3300, -3100, -2900, -2700},
      %yticklabels = {-3300, -3100, -2900, -2700},
      xlabel=  $\#$ matrix-vector multiplications, ylabel=relative error,
      legend style={font=\small,nodes=right}, legend pos= north east
    ]
    \addplot [color=red,line width=2pt, mark=*] table [x=nv,y=err_rademacher]{relativeError_vs_number_of_Rsolvers_128by128.dat};
    \addlegendentry{Rademacher (Equation 32)}
    \addplot [color=blue!60,line width=2pt, mark=square*] table [x=nv,y=err_gaussian]{relativeError_vs_number_of_Rsolvers_128by128.dat};
    \addlegendentry{Gaussian (Equation 32)}
    \addplot [color=black!70,line width=2pt, mark=diamond*] table [x=nv,y=err_ours]{relativeError_vs_number_of_Rsolvers_128by128.dat};
    \addlegendentry{Equation 33}
  \end{axis};
\end{tikzpicture}


\end{document}


==> extraplots/poisson-new/eigenvalues.dat <==
nr eig
1 2.866549233596930571e+04
2 2.043459745986792313e+03
3 4.773089047536884095e+02
4 1.902755268227682279e+02
5 1.068990974900129487e+02
6 4.491239858155559972e+01
7 2.851739573016643448e+01
8 1.355932386030088210e+01
9 7.413239808349729287e+00
10 6.289601495856720348e+00
11 4.860519897139667478e+00
12 2.678419048174972783e+00
13 1.824948533068440737e+00
14 1.378398060495709343e+00
15 1.188564290225293307e+00
16 9.425514405149220121e-01
17 8.278915772752777347e-01
18 7.066663392935685906e-01
19 4.551710426490412353e-01
20 4.355856989996818585e-01
21 3.244753499580539935e-01
22 2.577237630332108731e-01
23 2.174228248656914220e-01
24 1.761014935702142070e-01
25 1.410700499131967434e-01
26 1.234384494857639625e-01
27 1.096972211503271372e-01
28 9.427953105004063805e-02
29 8.678214567397998791e-02
30 7.745678865603833341e-02


==> extraplots/poisson-new/ones.dat <==
nr eig
1 1
2 1
3 1
4 1
5 1
6 1
7 1
8 1
9 1
10 1
11 1
12 1
13 1
14 1
15 1
16 1
17 1
18 1
19 1
20 1
21 1
22 1
23 1
24 1
25 1
26 1
27 1
28 1
29 1
30 1


==> extraplots/single_pass/data_single_pass_comparisons_30_10.txt <==
eigenval_index exact double_pass our_single_pass saibaba_single_pass
1.000000000000000000e+00 2.866549237045006885e+04 2.866549163782887626e+04 2.910544407679451615e+04 2.358364664468550416e+02
2.000000000000000000e+00 2.043460083989977647e+03 2.043457261752767408e+03 2.006289264872177228e+03 1.828647331290042644e+02
3.000000000000000000e+00 4.773094825146338849e+02 4.773075117194239283e+02 3.248138504671458122e+02 5.794722594127666326e+01
4.000000000000000000e+00 1.902762302193975472e+02 1.902621635244756817e+02 2.014418557449363050e+02 2.942180138701569447e+01
5.000000000000000000e+00 1.068997993154333983e+02 1.068947213952263553e+02 8.017016929032666894e+01 1.616827634908763400e+01
6.000000000000000000e+00 4.491436757754997444e+01 4.489454385729763430e+01 4.343565798425130708e+01 5.860959147914948986e+00
7.000000000000000000e+00 2.851951257498276604e+01 2.851403030323137955e+01 1.914860218763496036e+01 2.882105731074208421e+00
8.000000000000000000e+00 1.356080516223208932e+01 1.355677390463974419e+01 1.218473941974249541e+01 2.425103765613414009e+00
9.000000000000000000e+00 7.414444033840082326e+00 7.406403476815235365e+00 6.423389289204913588e+00 8.626291725560282231e-01
1.000000000000000000e+01 6.292628052193887989e+00 6.280365102903242125e+00 4.804575106765525128e+00 8.201927650000709891e-01
1.100000000000000000e+01 4.862532927078106582e+00 4.844128800819331282e+00 3.514760616736549270e+00 5.937666787047723993e-01
1.200000000000000000e+01 2.683174977876087830e+00 2.659339282662485981e+00 2.363247141142217789e+00 4.632997123910437276e-01
1.300000000000000000e+01 1.828699192149975783e+00 1.813940517744770720e+00 1.213200289274207311e+00 2.768937795357963028e-01
1.400000000000000000e+01 1.383072050175440104e+00 1.361569869696056090e+00 7.668885971691570269e-01 2.507043735725780209e-01
1.500000000000000000e+01 1.193562307035386238e+00 1.179737792302182342e+00 6.670959763365128525e-01 1.748416197923347293e-01
1.600000000000000000e+01 9.487577310158745725e-01 9.104362747305467796e-01 6.102348368393506473e-01 1.404088521344957763e-01
1.700000000000000000e+01 8.308399638311813051e-01 8.068332494217220763e-01 4.184873006628430092e-01 1.080931034515478090e-01
1.800000000000000000e+01 7.029129661371951165e-01 6.743037185030024139e-01 3.008240489747719404e-01 7.822477271245180386e-02
1.900000000000000000e+01 4.416574716957950564e-01 4.336018571507323505e-01 2.575261482085068887e-01 5.377173651351813133e-02
2.000000000000000000e+01 3.918508367913942081e-01 3.889446263245037172e-01 1.816210893851635810e-01 3.835776444256520923e-02
2.100000000000000000e+01 2.581632303977210441e-01 3.064391323838505099e-01 1.749198210287046251e-01 2.645665583381488425e-02
2.200000000000000000e+01 1.420953359889130796e-01 2.449230604606998096e-01 1.283836925499928783e-01 1.706406227573648016e-02
2.300000000000000000e+01 4.703817268607242419e-02 1.745107328497786103e-01 1.033000012626572317e-01 -4.984590396029829618e-02
2.400000000000000000e+01 4.045034353800366217e-02 1.647116668842965592e-01 8.972250050781900577e-02 -8.520394592226251951e-02
2.500000000000000000e+01 7.005127252148386253e-03 1.195961335283503152e-01 6.354191039268404506e-02 -1.401720927106314962e-01
2.600000000000000000e+01 2.116530302463276361e-03 9.013354613039989416e-02 5.711204758988494556e-02 -1.444713044240334976e-01
2.700000000000000000e+01 7.330248726753721585e-04 7.770343482072016028e-02 4.986176989018462069e-02 -1.956991113163046303e-01
2.800000000000000000e+01 3.994025986888522189e-04 6.799777643853534281e-02 3.872703244359782665e-02 -3.301727789402487678e-01
2.900000000000000000e+01 1.400522782577812034e-04 6.273766563515911776e-02 3.219249391455480253e-02 -5.046229604661160995e-01
3.000000000000000000e+01 1.053114585463295235e-04 5.830457088898408774e-02 2.395270103107765419e-02 -9.869055652882660068e-01


==> extraplots/single_pass/data_single_pass_comparisons_30_20.txt <==
eigenval_index exact double_pass our_single_pass saibaba_single_pass
1.000000000000000000e+00 2.866549237045006521e+04 2.866549210402053359e+04 2.830624171053926693e+04 8.132922355807450003e+02
2.000000000000000000e+00 2.043460083989976738e+03 2.043459355000162759e+03 1.870831512653705204e+03 5.264158439804473346e+02
3.000000000000000000e+00 4.773094825146339986e+02 4.773078850644473050e+02 3.586369645354107547e+02 2.658759424160518847e+02
4.000000000000000000e+00 1.902762302193974620e+02 1.902719548737705964e+02 1.426693432347898067e+02 1.077183909679056484e+02
5.000000000000000000e+00 1.068997993154338246e+02 1.068974132131651800e+02 9.576640601404116637e+01 7.445460255081728462e+01
6.000000000000000000e+00 4.491436757757245601e+01 4.490705993165835963e+01 3.870038674178859850e+01 6.087949721151053595e+00
7.000000000000000000e+00 2.851951257511874971e+01 2.851574747172795554e+01 1.874601062569031384e+01 4.874876320687010711e+00
8.000000000000000000e+00 1.356080516512314205e+01 1.355795822048395394e+01 1.151744489632798718e+01 3.126895786051433479e+00
9.000000000000000000e+00 7.414444041956813614e+00 7.409198984087095319e+00 5.681445720171169889e+00 1.969195907493686892e+00
1.000000000000000000e+01 6.292628084509148678e+00 6.285234192092953087e+00 4.681366318798926507e+00 1.338322015440309709e+00
1.100000000000000000e+01 4.862533402343504285e+00 4.856273004842777574e+00 3.315806453190620839e+00 8.089826685139299700e-01
1.200000000000000000e+01 2.683178861988299246e+00 2.673714813947938751e+00 1.845275148345953742e+00 5.437808869180872362e-01
1.300000000000000000e+01 1.828717935772178116e+00 1.817247562272316985e+00 1.179226712934400956e+00 4.478936841455561368e-01
1.400000000000000000e+01 1.383168589620664468e+00 1.370600960882751185e+00 6.953365720438542397e-01 4.154345015557714405e-01
1.500000000000000000e+01 1.193693819309062709e+00 1.184339772655846890e+00 6.007624386580351361e-01 2.554999917884458460e-01
1.600000000000000000e+01 9.491901107617762845e-01 9.356379186296104322e-01 5.295775454792972514e-01 2.043892081210338107e-01
1.700000000000000000e+01 8.315869221348376472e-01 8.256972406285393307e-01 4.929109002027780573e-01 1.561653059487816131e-01
1.800000000000000000e+01 7.061686088270913153e-01 6.995149236111519730e-01 3.686490948682307756e-01 1.186950641746903623e-01
1.900000000000000000e+01 4.470800645169378251e-01 4.527094108887650958e-01 2.967341533867063341e-01 8.910686090911400237e-02
2.000000000000000000e+01 4.129157705123919775e-01 4.134676770663665568e-01 2.671099556293691224e-01 5.712426093620413120e-02
2.100000000000000000e+01 2.751287839049046391e-01 3.149849388805899819e-01 1.671986802073980871e-01 5.110141882708555544e-02
2.200000000000000000e+01 1.800520813163723477e-01 2.517684695042103904e-01 1.426910679103293444e-01 4.316469032932665484e-02
2.300000000000000000e+01 5.676143448384389500e-02 2.039662669440511777e-01 1.244551180291113140e-01 2.726528465906613227e-02
2.400000000000000000e+01 5.375114396994518789e-02 1.731942917962396300e-01 1.076728728236438920e-01 1.285207656197035093e-02
2.500000000000000000e+01 1.762111150529574455e-02 1.382448863623032265e-01 6.964233147611430252e-02 5.347370157115332624e-03
2.600000000000000000e+01 4.779136633714525101e-03 1.080631784886408875e-01 6.673968220804524232e-02 -2.582181488927743143e-02
2.700000000000000000e+01 1.052305823151083444e-03 8.986324881315831126e-02 5.535103343050466057e-02 -3.994821400712368631e-02
2.800000000000000000e+01 8.994389552636126951e-04 7.931613349212439379e-02 4.373138503713305120e-02 -4.921701908758084609e-02
2.900000000000000000e+01 3.595220274910503749e-04 7.474968361846501264e-02 4.074562392318718806e-02 -5.484095882343998501e-02
3.000000000000000000e+01 1.905288196130389535e-04 6.810559945501595824e-02 3.403397845360337653e-02 -7.065231980877932638e-02


==> extraplots/single_pass/data_single_pass_comparisons_30_5.txt <==
eigenval_index exact double_pass our_single_pass saibaba_single_pass
1.000000000000000000e+00 2.866549237045006521e+04 2.866549118741897837e+04 2.845860349572934865e+04 3.854470461777693799e+03
2.000000000000000000e+00 2.043460083989977193e+03 2.043454918259238866e+03 2.065428024597899366e+03 3.724596597654992820e+02
3.000000000000000000e+00 4.773094825146340554e+02 4.773062933019979823e+02 4.520052154089090664e+02 1.576139706562168783e+02
4.000000000000000000e+00 1.902762302193973198e+02 1.902588425493717637e+02 2.509380047993952303e+02 4.918914856739483099e+01
5.000000000000000000e+00 1.068997993154329151e+02 1.068932347175155257e+02 9.677432128983775783e+01 2.435699251701513646e+01
6.000000000000000000e+00 4.491436757753173481e+01 4.489348729995037957e+01 3.819520272105309999e+01 9.486921043001737885e+00
7.000000000000000000e+00 2.851951257485088576e+01 2.851352833767600714e+01 3.576663195315259713e+01 4.950075657010000185e+00
8.000000000000000000e+00 1.356080516113115131e+01 1.355462008104955451e+01 1.301692042370616065e+01 3.506471296617888367e+00
9.000000000000000000e+00 7.414444018322048358e+00 7.404397184052173841e+00 8.720041571959450621e+00 2.729200780660915537e+00
1.000000000000000000e+01 6.292628003703175210e+00 6.279674333374329009e+00 4.814412803489408255e+00 2.234293304783163236e+00
1.100000000000000000e+01 4.862532370237850898e+00 4.841889777239691384e+00 3.233126776238508082e+00 1.717978018706888488e+00
1.200000000000000000e+01 2.683170761645873537e+00 2.655267018825497427e+00 2.841609120999907478e+00 1.181592936014236761e+00
1.300000000000000000e+01 1.828679868983486667e+00 1.811606217662635743e+00 1.601930648528919976e+00 6.482643262890825930e-01
1.400000000000000000e+01 1.383030388040933367e+00 1.359333655238796235e+00 9.944003877662994650e-01 3.775099496893319917e-01
1.500000000000000000e+01 1.193308028557090728e+00 1.166126644449270833e+00 6.725350181407174777e-01 2.420667591192473544e-01
1.600000000000000000e+01 9.481943422168723767e-01 9.064992255099783014e-01 5.229068408880882535e-01 1.863357751441332422e-01
1.700000000000000000e+01 8.306024670809439847e-01 7.874915645329554348e-01 4.496356535417785349e-01 1.713978976128031628e-01
1.800000000000000000e+01 7.005765644912997914e-01 6.329674755084645499e-01 3.578627272207327570e-01 1.608459568475535673e-01
1.900000000000000000e+01 4.406865348389734094e-01 4.289890724075259842e-01 2.790584581682573062e-01 1.206443242419101974e-01
2.000000000000000000e+01 3.841244674678159776e-01 3.594269208896220258e-01 2.054104874765085020e-01 7.260663549836454678e-02
2.100000000000000000e+01 2.436178210617616913e-01 3.005180759651085998e-01 1.645112343881437456e-01 5.035116932541515433e-02
2.200000000000000000e+01 1.347395636717277911e-01 2.407815893397910745e-01 1.098430916612324892e-01 3.658516839422217004e-02
2.300000000000000000e+01 3.243140520376824876e-02 1.673205947720475539e-01 9.478941305687779706e-02 -7.799731056963103704e-02
2.400000000000000000e+01 2.889508245337410464e-02 1.391797256836628804e-01 8.363169309337879775e-02 -8.188785970470718878e-02
2.500000000000000000e+01 5.117312121508234626e-03 1.067188460307820219e-01 5.075274461999367687e-02 -2.411525408532832204e-01
2.600000000000000000e+01 1.051549029365387005e-03 8.337697576470720628e-02 4.579864017489897188e-02 -4.246373345598802307e-01
2.700000000000000000e+01 3.323085612103076269e-04 7.177514066638049361e-02 3.902598249088459759e-02 -5.063346405997869448e-01
2.800000000000000000e+01 1.856254094878403364e-04 6.084011022638646793e-02 2.681444688836889106e-02 -9.795928342233878316e-01
2.900000000000000000e+01 8.488828132188053601e-05 5.592316266330049634e-02 2.309149392837972145e-02 -1.929575370497217834e+00
3.000000000000000000e+01 4.276039512681323725e-05 4.795011774117166614e-02 1.614527095979022622e-02 -3.001185526685523630e+00


==> extraplots/single_pass/eigen_val_vs_index_30_10.txt <==
\documentclass{standalone}

\usepackage{tikz,pgfplots}
\definecolor{laurelgreen}{RGB}{169,186,157}
\definecolor{laurelgreen-solid}{RGB}{92, 112, 79}
\definecolor{blueyonder}{RGB}{80,114,167}
\definecolor{utorange}{rgb}{0.8,0.33,0.}
\definecolor{blues5}{RGB}{8, 81, 156}
\definecolor{red2}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{blue2}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}


\begin{document}

\begin{tikzpicture}
  \begin{axis}[compat=1.3,
      %xmode=log,
      ymode=log,
      width=8cm,
      height=7cm,
      xmin=1,
      xmax=30, 
      ymin=1e-2, ymax=4e4,
      %height=7cm,width=13cm,
      %ytick = {3.807519205553463668e-03, 8.118130546708594505e-03, 1.713073254142305837e-02},
      %yticklabels = {},
      xlabel= number, ylabel=eigenvalue,
      %ylabel shift = 1 pt,
      %legend style={font=\small,nodes=right}, legend pos= north east
      legend style={font=\small,nodes=right, at={(0.96,0.96)}}
    ]
    \addplot [color=black,line width=2pt] table [x=eigenval_index,y=exact]{data_single_pass_comparisons_30_10.txt};
    \addlegendentry{Exact}
    \addplot [color=blue!60, mark=square*, only marks, line width=2pt] table [x=eigenval_index,y=double_pass]{data_single_pass_comparisons_30_10.txt};
    \addlegendentry{Algorithm 2}
    \addplot [color=laurelgreen!60, mark=*, only marks,  line width=2pt] table [x=eigenval_index,y=our_single_pass]{data_single_pass_comparisons_30_10.txt};
    \addlegendentry{Algorithm 3}
     \addplot [color=red!60, mark=diamond*, only marks, line width=2pt] table [x=eigenval_index,y=saibaba_single_pass]{data_single_pass_comparisons_30_10.txt};
    \addlegendentry{[Saibaba et al. 2016]}
  \end{axis};
\end{tikzpicture}


\end{document}


==> extraplots/single_pass/eigen_val_vs_index_30_20.txt <==
\documentclass{standalone}

\usepackage{tikz,pgfplots}
\definecolor{laurelgreen}{RGB}{169,186,157}
\definecolor{laurelgreen-solid}{RGB}{92, 112, 79}
\definecolor{blueyonder}{RGB}{80,114,167}
\definecolor{utorange}{rgb}{0.8,0.33,0.}
\definecolor{blues5}{RGB}{8, 81, 156}
\definecolor{red2}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{blue2}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}


\begin{document}

\begin{tikzpicture}
  \begin{axis}[compat=1.3,
      %xmode=log,
      ymode=log,
      width=8cm,
      height=7cm,
      xmin=1,
      xmax=30, 
      ymin=1e-2, ymax=4e4,
      %height=7cm,width=13cm,
      %ytick = {3.807519205553463668e-03, 8.118130546708594505e-03, 1.713073254142305837e-02},
      %yticklabels = {},
      xlabel= number, ylabel=eigenvalue,
      %ylabel shift = 1 pt,
      %legend style={font=\small,nodes=right}, legend pos= north east
      legend style={font=\small,nodes=right, at={(0.96,0.96)}}
    ]
    \addplot [color=black,line width=2pt] table [x=eigenval_index,y=exact]{data_single_pass_comparisons_30_20.txt};
    \addlegendentry{Exact}
    \addplot [color=blue!60, mark=square*, only marks, line width=2pt] table [x=eigenval_index,y=double_pass]{data_single_pass_comparisons_30_20.txt};
    \addlegendentry{Algorithm 2}
    \addplot [color=laurelgreen!60, mark=*, only marks,  line width=2pt] table [x=eigenval_index,y=our_single_pass]{data_single_pass_comparisons_30_20.txt};
    \addlegendentry{Algorithm 3}
     \addplot [color=red!60, mark=diamond*, only marks, line width=2pt] table [x=eigenval_index,y=saibaba_single_pass]{data_single_pass_comparisons_30_20.txt};
    \addlegendentry{[Saibaba et al. 2016]}
  \end{axis};
\end{tikzpicture}


\end{document}


==> extraplots/single_pass/eigen_val_vs_index_30_5.txt <==
\documentclass{standalone}

\usepackage{tikz,pgfplots}
\definecolor{laurelgreen}{RGB}{169,186,157}
\definecolor{laurelgreen-solid}{RGB}{92, 112, 79}
\definecolor{blueyonder}{RGB}{80,114,167}
\definecolor{utorange}{rgb}{0.8,0.33,0.}
\definecolor{blues5}{RGB}{8, 81, 156}
\definecolor{red2}{rgb}{0.886274509803922,0.290196078431373,0.2}
\definecolor{blue2}{rgb}{0.203921568627451,0.541176470588235,0.741176470588235}


\begin{document}

\begin{tikzpicture}
  \begin{axis}[compat=1.3,
      %xmode=log,
      ymode=log,
      width=8cm,
      height=7cm,
      xmin=1,
      xmax=30, 
      ymin=1e-2, ymax=4e4,
      %height=7cm,width=13cm,
      %ytick = {3.807519205553463668e-03, 8.118130546708594505e-03, 1.713073254142305837e-02},
      %yticklabels = {},
      xlabel= number, ylabel=eigenvalue,
      %ylabel shift = 1 pt,
      %legend style={font=\small,nodes=right}, legend pos= north east
      legend style={font=\small,nodes=right, at={(0.96,0.96)}}
    ]
    \addplot [color=black,line width=2pt] table [x=eigenval_index,y=exact]{data_single_pass_comparisons_30_5.txt};
    \addlegendentry{Exact}
    \addplot [color=blue!60, mark=square*, only marks, line width=2pt] table [x=eigenval_index,y=double_pass]{data_single_pass_comparisons_30_5.txt};
    \addlegendentry{Algorithm 2}
    \addplot [color=laurelgreen!60, mark=*, only marks,  line width=2pt] table [x=eigenval_index,y=our_single_pass]{data_single_pass_comparisons_30_5.txt};
    \addlegendentry{Algorithm 3}
     \addplot [color=red!60, mark=diamond*, only marks, line width=2pt] table [x=eigenval_index,y=saibaba_single_pass]{data_single_pass_comparisons_30_5.txt};
    \addlegendentry{[Saibaba et al. 2016]}
  \end{axis};
\end{tikzpicture}


\end{document}

